Neural Logic Rule Layers

Despite their great success in recent years, deep neural networks (DNN) are mainly black boxes where the results obtained by running through the network are difficult to understand and interpret. Compared to e.g. decision trees or bayesian classifiers, DNN suffer from bad interpretability where we understand by interpretability, that a human can easily derive the relations modeled by the network. A reasonable way to provide interpretability for humans are logical rules. In this paper we propose neural logic rule layers (NLRL) which are able to represent arbitrary logic rules in terms of their conjunctive and disjunctive normal forms. Using various NLRL within one layer and correspondingly stacking various layers, we are able to represent arbitrary complex rules by the resulting neural network architecture. The NLRL are end-to-end trainable allowing to learn logic rules directly from available data sets. Experiments show that NLRL-enhanced neural networks can learn to model arbitrary complex logic and perform arithmetic operation over the input values.

==> Parameters.txt <==
=========2=========
Learning Rate:	10.00
Learning mom:	0.70
trainingsize:	100000
testsize:	1000
testsize:	1000
feature_size:	2
connect_size:	10
minibatch_size:	20
Drop_conv:	0.00
Drop_fc:	0.00
Drop_GU:	0.00
Drop_GR:	0.00
Drop_A:		0.00
==================


==> Training_Data.txt <==
--AND NEG--
Finished Training Layer 2 with Rule 2 and minibatch 99999
Testing Accuracy:	X+Y: 	87.50 %
Testing Accuracy:	X*Ynot: 	34.70 %
Testing Accuracy:	X AND Y: 	37.00 %
Testing Accuracy:	X OR Y: 	54.20 %
Testing Accuracy:	X XOR Y: 	34.00 %
Testing Accuracy:	X: 	99.40 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	91.20 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	73.80 %
Finished Training Layer 3 with Rule 2 and minibatch 99999
Testing Accuracy:	X+Y: 	64.40 %
Testing Accuracy:	X*Ynot: 	33.10 %
Testing Accuracy:	X AND Y: 	35.20 %
Testing Accuracy:	X OR Y: 	100.00 %
Testing Accuracy:	X XOR Y: 	31.70 %
Testing Accuracy:	X: 	97.50 %
Testing Accuracy:	Y: 	98.90 %
Testing Accuracy:	Not X: 	98.80 %
Testing Accuracy:	Not Y: 	94.60 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	75.42 %

--AND--
Finished Training Layer 2 with Rule 2 and minibatch 99999
Testing Accuracy:	X+Y: 	72.40 %
Testing Accuracy:	X*Ynot: 	100.00 %
Testing Accuracy:	X AND Y: 	93.60 %
Testing Accuracy:	X OR Y: 	56.80 %
Testing Accuracy:	X XOR Y: 	30.80 %
Testing Accuracy:	X: 	90.40 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	94.60 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	83.86 %
Finished Training Layer 3 with Rule 2 and minibatch 99999
Testing Accuracy:	X+Y: 	71.90 %
Testing Accuracy:	X*Ynot: 	99.80 %
Testing Accuracy:	X AND Y: 	93.70 %
Testing Accuracy:	X OR Y: 	57.00 %
Testing Accuracy:	X XOR Y: 	32.60 %
Testing Accuracy:	X: 	90.20 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	94.30 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	83.95 %

--OR--
Finished Training Layer 2 with Rule 2 and minibatch 99999
Testing Accuracy:	X+Y: 	65.00 %
Testing Accuracy:	X*Ynot: 	20.20 %
Testing Accuracy:	X AND Y: 	25.40 %
Testing Accuracy:	X OR Y: 	51.70 %
Testing Accuracy:	X XOR Y: 	33.10 %
Testing Accuracy:	X: 	100.00 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	100.00 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	69.54 %
Finished Training Layer 3 with Rule 2 and minibatch 99999
Testing Accuracy:	X+Y: 	72.70 %
Testing Accuracy:	X*Ynot: 	21.70 %
Testing Accuracy:	X AND Y: 	88.10 %
Testing Accuracy:	X OR Y: 	53.60 %
Testing Accuracy:	X XOR Y: 	35.20 %
Testing Accuracy:	X: 	93.10 %
Testing Accuracy:	Y: 	91.50 %
Testing Accuracy:	Not X: 	100.00 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	75.59 %

--AND NEG--
Finished Training Layer 2 with Rule 4 and minibatch 99999
Testing Accuracy:	X+Y: 	66.10 %
Testing Accuracy:	X*Ynot: 	100.00 %
Testing Accuracy:	X AND Y: 	100.00 %
Testing Accuracy:	X OR Y: 	100.00 %
Testing Accuracy:	X XOR Y: 	40.60 %
Testing Accuracy:	X: 	100.00 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	100.00 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	90.67 %
Finished Training Layer 3 with Rule 4 and minibatch 99999
Testing Accuracy:	X+Y: 	67.30 %
Testing Accuracy:	X*Ynot: 	100.00 %
Testing Accuracy:	X AND Y: 	99.50 %
Testing Accuracy:	X OR Y: 	100.00 %
Testing Accuracy:	X XOR Y: 	35.60 %
Testing Accuracy:	X: 	100.00 %
Testing Accuracy:	Y: 	99.50 %
Testing Accuracy:	Not X: 	100.00 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	90.19 %

--AND--
Finished Training Layer 2 with Rule 4 and minibatch 47699
Testing Accuracy:	X+Y: 	100.00 %
Testing Accuracy:	X*Ynot: 	100.00 %
Testing Accuracy:	X AND Y: 	100.00 %
Testing Accuracy:	X OR Y: 	100.00 %
Testing Accuracy:	X XOR Y: 	78.80 %
Testing Accuracy:	X: 	100.00 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	100.00 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	97.88 %
Finished Training Layer 3 with Rule 4 and minibatch 12199
Testing Accuracy:	X+Y: 	99.30 %
Testing Accuracy:	X*Ynot: 	97.40 %
Testing Accuracy:	X AND Y: 	98.30 %
Testing Accuracy:	X OR Y: 	98.70 %
Testing Accuracy:	X XOR Y: 	80.40 %
Testing Accuracy:	X: 	98.10 %
Testing Accuracy:	Y: 	99.00 %
Testing Accuracy:	Not X: 	100.00 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	97.12 %

--OR--
Finished Training Layer 2 with Rule 4 and minibatch 98949
Testing Accuracy:	X+Y: 	100.00 %
Testing Accuracy:	X*Ynot: 	100.00 %
Testing Accuracy:	X AND Y: 	100.00 %
Testing Accuracy:	X OR Y: 	98.40 %
Testing Accuracy:	X XOR Y: 	99.80 %
Testing Accuracy:	X: 	100.00 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	100.00 %
Testing Accuracy:	Not Y: 	79.50 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	97.77 %
Finished Training Layer 3 with Rule 4 and minibatch 99999
Testing Accuracy:	X+Y: 	100.00 %
Testing Accuracy:	X*Ynot: 	57.90 %
Testing Accuracy:	X AND Y: 	100.00 %
Testing Accuracy:	X OR Y: 	99.40 %
Testing Accuracy:	X XOR Y: 	44.50 %
Testing Accuracy:	X: 	100.00 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	71.80 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	87.36 %

--AND NEG--
Finished Training Layer 2 with Rule 6 and minibatch 99999
Testing Accuracy:	X+Y: 	100.00 %
Testing Accuracy:	X*Ynot: 	99.80 %
Testing Accuracy:	X AND Y: 	100.00 %
Testing Accuracy:	X OR Y: 	100.00 %
Testing Accuracy:	X XOR Y: 	47.00 %
Testing Accuracy:	X: 	99.80 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	92.60 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	93.92 %
Finished Training Layer 3 with Rule 6 and minibatch 99999
Testing Accuracy:	X+Y: 	77.60 %
Testing Accuracy:	X*Ynot: 	100.00 %
Testing Accuracy:	X AND Y: 	100.00 %
Testing Accuracy:	X OR Y: 	99.90 %
Testing Accuracy:	X XOR Y: 	34.00 %
Testing Accuracy:	X: 	100.00 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	98.00 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	90.95 %

--AND--
Finished Training Layer 2 with Rule 6 and minibatch 99999
Testing Accuracy:	X+Y: 	100.00 %
Testing Accuracy:	X*Ynot: 	100.00 %
Testing Accuracy:	X AND Y: 	100.00 %
Testing Accuracy:	X OR Y: 	100.00 %
Testing Accuracy:	X XOR Y: 	41.50 %
Testing Accuracy:	X: 	100.00 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	100.00 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	94.15 %
Finished Training Layer 3 with Rule 6 and minibatch 99999
Testing Accuracy:	X+Y: 	100.00 %
Testing Accuracy:	X*Ynot: 	100.00 %
Testing Accuracy:	X AND Y: 	100.00 %
Testing Accuracy:	X OR Y: 	100.00 %
Testing Accuracy:	X XOR Y: 	45.90 %
Testing Accuracy:	X: 	100.00 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	92.80 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	93.87 %

--OR--
Finished Training Layer 2 with Rule 6 and minibatch 26699
Testing Accuracy:	X+Y: 	100.00 %
Testing Accuracy:	X*Ynot: 	93.20 %
Testing Accuracy:	X AND Y: 	99.30 %
Testing Accuracy:	X OR Y: 	97.10 %
Testing Accuracy:	X XOR Y: 	88.10 %
Testing Accuracy:	X: 	91.10 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	99.90 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	96.87 %
Finished Training Layer 3 with Rule 6 and minibatch 7849
Testing Accuracy:	X+Y: 	95.60 %
Testing Accuracy:	X*Ynot: 	96.90 %
Testing Accuracy:	X AND Y: 	97.00 %
Testing Accuracy:	X OR Y: 	98.40 %
Testing Accuracy:	X XOR Y: 	90.80 %
Testing Accuracy:	X: 	96.70 %
Testing Accuracy:	Y: 	97.50 %
Testing Accuracy:	Not X: 	96.60 %
Testing Accuracy:	Not Y: 	96.10 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	96.56 %

--AND NEG--
Finished Training Layer 2 with Rule 8 and minibatch 86949
Testing Accuracy:	X+Y: 	96.20 %
Testing Accuracy:	X*Ynot: 	94.50 %
Testing Accuracy:	X AND Y: 	100.00 %
Testing Accuracy:	X OR Y: 	99.90 %
Testing Accuracy:	X XOR Y: 	74.60 %
Testing Accuracy:	X: 	99.90 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	100.00 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	96.51 %
Finished Training Layer 3 with Rule 8 and minibatch 99999
Testing Accuracy:	X+Y: 	98.00 %
Testing Accuracy:	X*Ynot: 	100.00 %
Testing Accuracy:	X AND Y: 	100.00 %
Testing Accuracy:	X OR Y: 	99.60 %
Testing Accuracy:	X XOR Y: 	34.00 %
Testing Accuracy:	X: 	100.00 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	100.00 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	93.16 %

--AND--
Finished Training Layer 2 with Rule 8 and minibatch 99999
Testing Accuracy:	X+Y: 	100.00 %
Testing Accuracy:	X*Ynot: 	100.00 %
Testing Accuracy:	X AND Y: 	100.00 %
Testing Accuracy:	X OR Y: 	100.00 %
Testing Accuracy:	X XOR Y: 	44.00 %
Testing Accuracy:	X: 	100.00 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	100.00 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	94.40 %
Finished Training Layer 3 with Rule 8 and minibatch 38549
Testing Accuracy:	X+Y: 	100.00 %
Testing Accuracy:	X*Ynot: 	100.00 %
Testing Accuracy:	X AND Y: 	100.00 %
Testing Accuracy:	X OR Y: 	99.70 %
Testing Accuracy:	X XOR Y: 	80.30 %
Testing Accuracy:	X: 	99.90 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	100.00 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	97.99 %

--OR--
Finished Training Layer 2 with Rule 8 and minibatch 30299
Testing Accuracy:	X+Y: 	95.20 %
Testing Accuracy:	X*Ynot: 	100.00 %
Testing Accuracy:	X AND Y: 	99.80 %
Testing Accuracy:	X OR Y: 	99.90 %
Testing Accuracy:	X XOR Y: 	76.40 %
Testing Accuracy:	X: 	98.30 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	99.90 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	96.95 %
Finished Training Layer 3 with Rule 8 and minibatch 16249
Testing Accuracy:	X+Y: 	99.50 %
Testing Accuracy:	X*Ynot: 	100.00 %
Testing Accuracy:	X AND Y: 	99.40 %
Testing Accuracy:	X OR Y: 	98.60 %
Testing Accuracy:	X XOR Y: 	77.50 %
Testing Accuracy:	X: 	99.40 %
Testing Accuracy:	Y: 	98.70 %
Testing Accuracy:	Not X: 	99.30 %
Testing Accuracy:	Not Y: 	98.10 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	97.05 %

--AND NEG--
Finished Training Layer 2 with Rule 10 and minibatch 28999
Testing Accuracy:	X+Y: 	99.70 %
Testing Accuracy:	X*Ynot: 	100.00 %
Testing Accuracy:	X AND Y: 	99.60 %
Testing Accuracy:	X OR Y: 	98.40 %
Testing Accuracy:	X XOR Y: 	75.00 %
Testing Accuracy:	X: 	100.00 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	100.00 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	97.27 %
Finished Training Layer 3 with Rule 10 and minibatch 99999
Testing Accuracy:	X+Y: 	69.40 %
Testing Accuracy:	X*Ynot: 	54.70 %
Testing Accuracy:	X AND Y: 	34.40 %
Testing Accuracy:	X OR Y: 	79.60 %
Testing Accuracy:	X XOR Y: 	30.90 %
Testing Accuracy:	X: 	68.90 %
Testing Accuracy:	Y: 	79.70 %
Testing Accuracy:	Not X: 	69.90 %
Testing Accuracy:	Not Y: 	84.80 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	67.23 %

--AND--
Finished Training Layer 2 with Rule 10 and minibatch 99999
Testing Accuracy:	X+Y: 	100.00 %
Testing Accuracy:	X*Ynot: 	100.00 %
Testing Accuracy:	X AND Y: 	100.00 %
Testing Accuracy:	X OR Y: 	100.00 %
Testing Accuracy:	X XOR Y: 	42.80 %
Testing Accuracy:	X: 	100.00 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	100.00 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	94.28 %
Finished Training Layer 3 with Rule 10 and minibatch 99999
Testing Accuracy:	X+Y: 	98.20 %
Testing Accuracy:	X*Ynot: 	100.00 %
Testing Accuracy:	X AND Y: 	100.00 %
Testing Accuracy:	X OR Y: 	99.50 %
Testing Accuracy:	X XOR Y: 	46.60 %
Testing Accuracy:	X: 	100.00 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	100.00 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	94.43 %

--OR--
Finished Training Layer 2 with Rule 10 and minibatch 14699
Testing Accuracy:	X+Y: 	99.00 %
Testing Accuracy:	X*Ynot: 	97.10 %
Testing Accuracy:	X AND Y: 	99.30 %
Testing Accuracy:	X OR Y: 	98.90 %
Testing Accuracy:	X XOR Y: 	79.80 %
Testing Accuracy:	X: 	100.00 %
Testing Accuracy:	Y: 	98.10 %
Testing Accuracy:	Not X: 	100.00 %
Testing Accuracy:	Not Y: 	96.90 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	96.91 %
Finished Training Layer 3 with Rule 10 and minibatch 99999
Testing Accuracy:	X+Y: 	100.00 %
Testing Accuracy:	X*Ynot: 	100.00 %
Testing Accuracy:	X AND Y: 	100.00 %
Testing Accuracy:	X OR Y: 	99.90 %
Testing Accuracy:	X XOR Y: 	54.30 %
Testing Accuracy:	X: 	100.00 %
Testing Accuracy:	Y: 	100.00 %
Testing Accuracy:	Not X: 	100.00 %
Testing Accuracy:	Not Y: 	100.00 %
Testing Accuracy:	0.7: 	100.00 %
Total Accuracy: 	95.42 %

